In-vivo characterization of optically trapped Brownianprobes at a glance

Calibration of optically trapped particles in-vivo has been complicated given the frequency dependence and spatial inhomogeneity of the cytoplasmic viscosity, and the requirement of accurate knowledge of the medium refractive index. Further, it has been demonstrated that the medium viscosity is dependent upon the measurement probe leading to reliability issues for measurements with even micrometer sized particles. Here, we employ a recent extension of Jeffery's model of viscoelasticity in the microscopic domain to fit the passive motional power spectra of micrometer-sized optically trapped particles embedded in a viscoelastic medium. We find excellent agreement between the 0 Hz viscosity in MCF7 cells and the typical values of viscosity in literature, between 2 to 16 mPa sec expected for the typical concentration of proteins inside the cytoplasmic solvent. This bypasses the dependence on probe size by relying upon small thermal displacements. Our measurements of the relaxation time also match values reported with magnetic tweezers, at about 0.1 sec. Finally, we calibrate the optical tweezers and demonstrate the efficacy of the technique to the study of in-vivo translational motion.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate-softmatter.tex (the template with example text)

 - rsc-articletemplate-softmatter.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate-softmatter.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


